A Logical Approach to Cloud Federation

Federated clouds raise a variety of challenges for managing identity, resource access, naming, connectivity, and object access control. This paper shows how to address these challenges in a comprehensive and uniform way using a data-centric approach. The foundation of our approach is a trust logic in which participants issue authenticated statements about principals, objects, attributes, and relationships in a logic language, with reasoning based on declarative policy rules. We show how to use the logic to implement a trust infrastructure for cloud federation that extends the model of NSF GENI, a federated IaaS testbed. It captures shared identity management, GENI authority services, cross-site interconnection using L2 circuits, and a naming and access control system similar to AWS Identity and Access Management (IAM), but extended to a federated system without central control.

==> fed.txt <==

Any cloud service must include functions to authorize and monitor user activity.

We refer to these services generally as {\it coordinators}.    A deployment may instantiate and combine coordinators in various ways as suited to the needs of the deployment.   Several reusable coordinator services have been specified for the initial NSF GENI deployment, as described below.   The architecture is open to other coordinator services that have not yet been standardized.  

GENI is a federated system in which the providers and coordinators interact and cooperate to serve users.  The principals in the system are the users, providers, and coordinators.    More precisely, the principals are software entities controlled by various identities in the real world, i.e., individuals and organizations.   For example, the organization that controls a GENI provider is sometimes called a {\it management authority}.  Individuals who speak for a management authority are called {\it operators}.   Similarly, a coordinator may run on behalf of a sponsor of a particular deployment (e.g., NSF), or a delegate of the sponsor, and is under the control of its operational staff.

The real-world identities that control these servers have various relationships and agreements, and trust delegations among the servers reflect these relationships and agreements.
Enable a wide range of organizational or governance structures.

Coordinators can mediate interactions by issuing assertions about other entities, e.g., by issuing signed statements that endorse their public keys.

A coordinator implementation could mediate interactions in any of three ways other than by signing credentials.   Some coordinators act as proxy intermediaries for requests from one entity to another, e.g., so that the coordinator may track, endorse, and/or block interactions according to a policy.   Second, a coordinator may provide a service API used by other entities (e.g., a name service).  Finally, a coordinator may monitor events and respond to them by sending messages to other entities.


also pull from cloudauth

Must address which providers/aggregates are trusted.

Separate this from GENI: don't need the single API.  Could be openstack API.  That seems to be where cisco is going.


Executable as an implementation technology.  We are working on that technology.  This is about its use for federated cloud.



"trust infrastructure" is in scope of IEEE P2302 standards for Intercloud Interoperability and Federation



They are talking in terms of PKI and CAs.
Intercloud Roots are the static PKI roots.
Intercloud Exchanges act as intermediate CAs.

In essence, the exchanges say which providers ("resource domains") are trustworthy.

Also talking about a kerberos-like or SSO-like brokering of trusted channels among clouds.


OGF is also in this space
'

There is a whole workshop on this:
http://www.intercloudtestbed.org/intercloud2015.html
- 3. Open Cloud eXchange (OCX): A Pivot for Intercloud Services Federation in Multi-provider Cloud Market Environment  [Cees de Laat]
- 5. How to Enhance Cloud Architectures to Enable Cross-Federation: Towards Interoperable Storage Providers

intercloudtestbed.org: a little stale (2015, most posts are 2013)
downloaded 5 pdfs, 5/21 9:54 PM on mac15-1212.

[1] 49 page tutorial slides on the IEEE effort for UCC 14
Like exogeni: "Uses Semantic Resource
definitions to federate any imaginable IaaS or PaaS resource, and to allow for dynamic SDN based federation network transport".
example projects, to search for: CloudSwitch, OGF OCCI or Helix Nebula, 
picture/taxonomy:
Inter-Cloud architectures and application brokering: taxonomy and survey; Nikolay Grozev and Rajkumar Buyya
these include: aggregation services/resellers that use multiple clouds at the back end, libraries to use multiple clouds at the back-end for one app (OCCI, Helix Nebula), and federations using brokers and exchanges.
Then the preso goes on to use cases...they involve reselling resources over MPLS VPNs into enterprises
[more notes in the outline]

[2] a 5-page marketing blurb

[3] 22-page preso from SCNS: first workshop on smart cloud networks and systems
all about semantic resources
uses many of the same slides cribbed from the 49-pager

[4] Another vision preso with a cool terminator slide

[5] Intercloud Exchanges and Roots Topology and Trust Blueprint.  A 7-page paper
The last two pages on trust are most relevant.  A sort of SSO thing
for brokering secure connections among providers, and the cert
hierarchy.  citable as representative of the entire effort.
It raises the question of how to create certificates with dynamic
information about resources.
The exchanges broker the trust domains and trust zones.  These are
groups of clouds with tighter mutual trust.
@inproceedings{bernstein2011intercloud,
  title={Intercloud exchanges and roots topology and trust blueprint},
  author={Bernstein, D and Vij, D},
  booktitle={Proc. of 11th International Conference on Internet Computing},
  pages={135--141},
  year={2011}
} 






The  Contrail  project  [21]  proposes  an  SLA-centered 
federated  approach  for 
Clouds.  Its  goal  is  to  minimize  the  burden  on  the  u
ser  with  eliminating  provider 
lock-in  by  exploiting  resources  belonging  to  differ
ent  cloud  providers  regardless 
the kind of technology they use, and to increase th
e efficiency of using Cloud plat-
forms  by  performing  both  a  vertical  and  a  horizonta
l  integration.
21.     Carlini  E,  Coppola  M,  Dazzi  P,  Ricci  L,  and  Ri
ghetti  G,  (2012), 

Cloud  Federations  in Contrail
, Euro-Par 2011 Workshops, LNCS 7155, pp. 159–168, 
2012. 


Cited as the father of Intercloud:
 Buyya B, Yeo C S, Venugopal S, Broberg J, and
 Brandic I, (2009), 
Cloud computing and 
emerging it platforms: Vision, hype, and reality fo
r delivering computing as the 5th utility
, 
Future Generation Computer Systems, vol. 25, no. 6,
 pp. 599-616, June 2009. 






-------------



"capacity augmentation", disaster recovery, 
their main focus is on providing tools for both customers and providers to set up secure nets and manage the migration.

And private networks (VPCs) spanning customer and provider sites
hardware support encrypts data on the wire
network manageability

The hybrid cloud architecture combines private cloud infrastructure with cloud service provider infrastructure to provide users with essentially unlimited resources in the public cloud, with security and control managed in the private cloud.

hybrid cloud is as a complement, rather than a replacement, for on-premises capacity.
• Consistent policy enforcement and capabilities for firewalls, security, and application delivery
• Highly secure network connectivity for virtual machine migration
• A common view of workloads and resources across data centers and cloud service providers
• Support for heterogeneous hypervisor environments and infrastructure software
• Workload mobility and portability


-----------------


OGF http://occi-wg.org/
OCCI is a standard interface for cloud services across multiple provider types, and including a model for describing cloud infrastructure and other resources.


don't forget some grid stuff from cloudauth

For federation roots and endorsement:
IEEE P2302 talks about"trust zones": roughly, groups of providers that are equivalent from somebody's point of view with respect to trust.  
endorsed by Intercloud Roots are the static PKI roots.
Client specifies a degree of trust-sensitivity of the application which drives the zone choice.


Helix nebula: http://www.helix-nebula.eu/
ongoing, building effort: 2016 dates on a glossy website
Europe’s Leading Public-Private Partnership for Cloud
The Helix Nebula Initiative is a partnership between industry, space and science to establish a dynamic ecosystem, benefiting from open cloud services for the seamless integration of science into a business environment. Today, the partnership counts over 40 public and private partners.



Cloud peering has also been called horizontal federation~\cite{celesti2010enhance}. 

multi-cloud: clients and customers access multiple clouds directly.
Bertino et. al. propose a proxy architecture to make a clients interaction with multiple clouds seamless.
[like an SM]


cloud security alliance


EGI federated cloud
22.     EGI,    (2013), 
Federated    Clouds    Task    Force
,    https://wiki.egi.eu/wiki/Fedcloud-
tf:FederatedCloudsTaskForce, Accessed 20 Oct 2013 



